Chiral Effective Theory Methods and their Application to the Structure of Hadrons from Lattice QCD

For many years chiral effective theory (ChEFT) has enabled and supported lattice QCD calculations of hadron observables by allowing systematic effects from unphysical lattice parameters to be controlled. In the modern era of precision lattice simulations approaching the physical point, ChEFT techniques remain valuable tools. In this review we discuss the modern uses of ChEFT applied to lattice studies of hadron structure in the context of recent determinations of important and topical quantities. We consider muon g-2, strangeness in the nucleon, the proton radius, nucleon polarizabilities, and sigma terms relevant to the prediction of dark-matter-hadron interaction cross-sections, among others.

==> Figures/g-2_compare.dat <==
## the data are ordered by valence quark contributions and have the following structure:
## a_mu / error / y-coordinate in the plot #/ sea quarks / valence quarks / error-type / action / reference
## 
## for the new mainz results we give the individual errors (statistical, systematic, and their sum in quadrature)
## for the older mainz results and other groups we sum the statistical and systematic errors in quadrature

692.3   4.2   		17.0	 	# phenomenology PDG 2014


##############UDSC################
651.80 17.70 76.32 78.35  		15.0 		# 2:  u,d,s_Q,c_Q stat/sys/quad-sum Wilson, new Mainz Results


674    28     		14.0		# 2+1+1: u,d,s,c   summed error  TM     [1308.4327]

666    13		13.0		# 2+1+1: u,d,s,c   summed error	 HISQ	[1601.03071]

##############UDS################
642.16 16.51 71.04 72.93		11.0 		# 2:     u,d,s_Q    stat/sys/quad-sum Wilson, new Mainz Results


618    64    		10.0 		# 2:     u,d,s_Q   summed error Wilson [1112.2894] old results Mainz


655    21    		 9.0 		# 2+1+1: u,d,s     stat.        TM     [1308.4327]


641    46     		 8.0 		# 2+1:   u,d,s     summed error DWF    [1107.1497]  #individual errors: (33)(32) summed in quadrature


713    15     		 7.0		# 2+1:   u,d,s     stat.        Asqtad [18] 2007 lin. extr. in light quark mass [hep-lat/0608011]


748    21     		 6.0 		# 2+1:   u,d,s     stat.        Asqtad [18] 2007 quad. extr. in light quark mass [hep-lat/0608011]



##############UD################
590.57 16.60 69.23 71.19		 4.0 		# 2:      u,d         stat/sys/quad-sum Wilson, new Mainz Results


546    66    		 3.0 		# 2:     u,d       summed error Wilson [1112.2894] old results Mainz


567    11    		 2.0		# 2+1+1: u,d       stat.        TM     [1308.4327]


572    16   		 1.0 		# 2:     u,d       stat.        TM     [21]















